Equilibrium Tidal Response of Jupiter: Detectability by Juno

An observation of Jupiter's tidal response is anticipated for the on-going Juno spacecraft mission. We combine self-consistent, numerical models of Jupiter's equilibrium tidal response with observed Doppler shifts from the Juno gravity science experiment to test the sensitivity of the spacecraft to tides raised by the Galilean satellites and the Sun. The concentric Maclaurin spheroid (CMS) method finds the equilibrium shape and gravity field of a rotating, liquid planet with the tide raised by a satellite, expanded in Love numbers ($k_{nm}$). We present improvements to CMS theory that eliminate an unphysical center of mass offset and study in detail the convergence behavior of the CMS approach. We demonstrate that the dependence of $k_{nm}$ with orbital distance is important when considering the combined tidal response for Jupiter. Conversely, the details of the interior structure have a negligible influence on $k_{nm}$, for models that match the zonal harmonics $J_2$, $J_4$ and $J_6$, already measured to high precision by Juno. As the mission continues, improved coverage of Jupiter's gravity field at different phases of Io's orbit is expected to yield an observed value for the degree-2 Love number ($k_{22}$) and potentially select higher--degree $k_{nm}$. We present a test of the sensitivity of the Juno Doppler signal to the calculated $k_{nm}$, which suggests the detectability of $k_{33}$, $k_{42}$ and $k_{31}$, in addition to $k_{22}$. A mismatch of a robust Juno observation with the remarkably small range in calculated Io equilibrium $k_{22}=0.58976\pm0.0001$, would indicate a heretofore uncharacterized dynamic contribution to the tides.

==> callisto_2019_12_02.txt <==
Title: The Static Tidal Response of Jupiter After Juno
Authors: Wahl S.M., Hubbard W.B., Militzer B.
Table: Callisto static Love numbers
================================================================================
--------------------------------------------------------------------------------
Byte-by-byte Description of file: callisto_2019_12_02.txt
--------------------------------------------------------------------------------
 Bytes Format Units  Label     Explanations
--------------------------------------------------------------------------------
  1-  2   I2     ---    n          [2/16] Harmonic expansion degree
  4-  5   I2     ---    m          [0/16] Harmonic expansion order
  7- 30   F24.11 ---    knm_nonrot Love number knm of a non-rotating analogue
                                 planet
 32- 47   E16.10 ---    knm_peri   Love number knm of the reference model at
                                 perijove
 49- 65   E17.12 ---    e_knm_peri [+/-] Numerical error of 'knm_peri'
 67- 83   E17.11 ---    knm_apo    Love number knm of the reference model at
                                 apjove
 85-103   E19.12 1/R_J  dknm_dR    Derivate of knm with orbital separation in
                                 Jupiter radii
105-108   I4     ---    non_linear [0/1] Nonlinearity of knm with q_tid resolved
110-126   E17.12 ---    e_knm_num  [+/-] Numerical error of 'knm_peri'
128-144   E17.12 ---    e_knm_qrot [+/-] Estimated error from uncertainty in
                                 q_rot
--------------------------------------------------------------------------------
 2  2            0.53636916330  5.892143804e-01 9.84590000001e-05  5.8921775370e-01  -2.16466558489e-06    0 4.96600000122e-07 9.79623999999e-05
 2  0            0.53636916330  4.690903849e-01 9.62322100000e-03  4.6957973810e-01  -3.07262103209e-06    0 9.52309140000e-03 1.00129600000e-04
 3  3            0.22433585080  2.392235604e-01 4.79169000000e-05  2.3925398340e-01  -1.05955254825e-06    0 2.83750000000e-05 1.95419000000e-05
 3  1            0.22433585080  1.897018822e-01 4.14745000000e-05  1.8972223900e-01  -1.70200967313e-06    0 2.10758000000e-05 2.03987000000e-05
 4  4            0.12775972900  1.351276792e-01 1.57923000000e-05  1.3517872330e-01  -1.66160185900e-06    1 1.10847000000e-05 4.70759999999e-06
 4  2            0.12775972900  3.250739048e+01 2.17555000000e-03  3.3433538940e+01   2.49550071194e+00    1 2.01483000000e-03 1.60720000004e-04
 4  0            0.12775972900  3.420898943e+01 4.91136930000e-01  3.5199034220e+01   2.62828705364e+00    0 4.89536920000e-01 1.60001000000e-03
 5  5            0.08100773074  8.799585042e-02 1.73451513000e-03  8.8056302260e-02   1.77054024110e-06    0 1.73009593000e-03 4.41919999999e-06
 5  3            0.08100773074  1.484154344e+01 8.05152000000e-03  1.5268153070e+01   1.13800779063e+00    0 7.13999000000e-03 9.11530000000e-04
 5  1            0.08100773074  1.744195432e+01 5.28077000000e-03  1.7943344020e+01   1.33884664058e+00    0 4.76598000000e-03 5.14790000000e-04
 6  6            0.06036381855  6.196656428e-02 7.65588370000e-04  6.1976591770e-02  -6.22705839575e-05    0 7.62962600000e-04 2.62577000000e-06
 6  4            0.06036381855  8.964970785e+00 2.54086600000e-03  9.2245624950e+00   6.86867875343e-01    0 2.01467000000e-03 5.26195999999e-04
 6  2            0.06036381855  2.088833407e+03 5.83693000000e-01  2.2100242360e+03   3.25515625403e+02    0 2.49119000000e-01 3.34574000000e-01
 6  0            0.06036381855  2.442501331e+03 2.99157570000e+01  2.6004304200e+03   3.83144379344e+02    0 2.96238920000e+01 2.91865000000e-01
 7  7            0.28626900920  4.860411915e-02 3.05512876600e-02  4.8982107150e-02   6.74512020050e-04    0 3.05274547500e-02 2.38329100000e-05
 7  5            0.28626900920  6.201155023e+00 1.59502089000e+00  6.3885562750e+00   4.89452573376e-01    0 1.59465188100e+00 3.69009000000e-04
 7  3            0.28626900920  1.021916630e+03 2.28548900000e+00  1.0814842960e+03   1.59098296645e+02    0 2.07012000000e+00 2.15369000000e-01
 7  1            0.28626900920  1.428511149e+03 2.37048600000e+00  1.5118063850e+03   2.22607203829e+02    0 2.11932500000e+00 2.51161000000e-01
 8  8            2.09093140700  3.615026824e-02 2.69429303710e-01  3.9797820900e-02  -4.58228907609e-03    0 2.68932809110e-01 4.96494600000e-04
 8  6            2.09093140700  4.456864588e+00 8.77180600000e-02  4.6496068700e+00   3.94272951693e-01    0 5.20480790000e-02 3.56699810000e-02
 8  4            2.09093140700  6.438528823e+02 3.72468100000e-01  6.8112925680e+02   1.00031549553e+02    0 3.34830400000e-01 3.76377000000e-02
 8  2            2.09093140700  1.474871675e+05 7.22592000001e+01  1.6053423940e+05   3.49914197125e+04    0 2.51882000000e+01 4.70710000000e+01
 8  0            2.09093140700  1.831841208e+05 2.07914040000e+03  2.0050598870e+05   4.37156397983e+04    0 2.02784280000e+03 5.12976000000e+01
 9  9           96.19153674000 -2.361412135e-02 1.77667807551e+02 -2.6166656830e-02  -8.04587330995e-03    0 1.77667149436e+02 6.58115180000e-04
 9  7           96.19153674000  2.844150187e+00 1.41580985847e+02  2.9267420620e+00   1.70932321630e-01    0 1.41503345342e+02 7.76405050000e-02
 9  5           96.19153674000  4.600681295e+02 7.62393313000e+02  4.8756793660e+02   7.26090221808e+01    0 7.62244084200e+02 1.49228800000e-01
 9  3           96.19153674000  7.546446754e+04 8.44343400000e+01  8.2158297490e+04   1.78893967347e+04    0 5.72747800000e+01 2.71595600000e+01
 9  1           96.19153674000  1.164097837e+05 8.49880100000e+02  1.2673883160e+05   2.76171731691e+04    0 8.12323900000e+02 3.75562000000e+01
10 10          530.34803470000  3.929245588e-01 2.36512402550e+02 -5.9308482478e-02  -1.40672159092e-01    0 2.36417482435e+02 9.49201153480e-02
10  8          530.34803470000  2.865606566e+00 2.71624009574e+02  4.7733019823e+00   5.18755567410e+00    0 2.69751602622e+02 1.87240695130e+00
10  6          530.34803470000  3.353558673e+02 2.47435078700e+02  3.4245241560e+02   5.15387973593e+01    0 2.35420881300e+02 1.20141974000e+01
10  4          530.34803470000  4.888098978e+04 1.40220410000e+02  5.3195986190e+04   1.16724044136e+04    0 1.39005030000e+02 1.21538000000e+00
10  2          530.34803470000  1.109560830e+07 7.96634000000e+03  1.2424515980e+07   3.56223671190e+06    0 2.61999000000e+03 5.34635000000e+03
10  0          530.34803470000  1.430797172e+07 1.81670900000e+05  1.6128085230e+07   4.61824701356e+06    0 1.51590080000e+05 3.00808200000e+04
11 11       -42294.10070000000 -2.844615572e+00 1.12035796892e+05 -3.8989115330e+00  -1.24893260725e+00    0 1.12035187585e+05 6.09306345000e-01
11  9       -42294.10070000000 -6.093670917e+01 1.40218415089e+05 -7.9574556680e+01  -5.09169881935e+01    0 1.40214898490e+05 3.51659899000e+00
11  7       -42294.10070000000  1.162703445e+02 1.36081779694e+05  1.1269125410e+02  -2.25722204251e+01    0 1.36075439789e+05 6.33990450000e+00
11  5       -42294.10070000000  3.874980753e+04 1.13362492430e+05  4.2357299020e+04   9.63812310205e+03    0 1.13314703710e+05 4.77887200000e+01
11  3       -42294.10070000000  5.853479336e+06 3.15878840000e+04  6.5555586940e+06   1.87793390562e+06    0 2.86187650000e+04 2.96911900000e+03
11  1       -42294.10070000000  9.620736099e+06 2.53139097000e+05  1.0774994316e+07   3.08829988760e+06    0 2.48614681000e+05 4.52441600000e+03
12 12      1695777.71500000008 -1.840417782e+01 1.15253839982e+05 -1.9419550220e+01   1.26008580125e+01    0 1.15246323393e+05 7.51658866000e+00
12 10      1695777.71500000008 -9.230093398e+01 1.30907227713e+05 -5.9709727950e+01  -5.41874165538e+02    0 1.30849625911e+05 5.76018019500e+01
12  8      1695777.71500000008 -1.139994161e+01 5.40586497170e+04 -8.1467428610e+01  -3.02038489690e+02    0 5.39457010506e+04 1.12948666380e+02
12  6      1695777.71500000008  2.720289041e+04 1.27713434080e+05  2.6596524190e+04   2.42680409229e+03    0 1.26554587060e+05 1.15884702000e+03
12  4      1695777.71500000008  3.862400093e+06 8.54407130000e+04  4.3192545990e+06   1.23924032116e+06    0 8.53124320000e+04 1.28281000000e+02
12  2      1695777.71500000008  8.734255131e+08 1.09094200000e+06  1.0061181192e+09   3.55712471663e+08    0 5.38937800000e+05 5.52004200000e+05
12  0      1695777.71500000008  1.155405984e+09 1.23447250000e+07  1.3394256130e+09   4.73682773059e+08    0 1.17454840000e+07 5.99241000000e+05
13 13      7802344.06300000008  2.737414983e+03 5.78480607800e+06  3.3867524440e+03   1.74980465941e+03    0 5.78441321103e+06 3.92866978000e+02
13 11      7802344.06300000008 -1.018329547e+03 5.18132757589e+07 -8.6108851110e+02  -4.31875093969e+02    0 5.18128674733e+07 4.08285602900e+02
13  9      7802344.06300000008 -3.356668135e+03 3.01786000975e+07 -3.7401077170e+03  -1.15371914063e+03    0 3.01785370337e+07 6.30637610000e+01
13  7      7802344.06300000008 -1.075609473e+05 2.39596028754e+07 -1.2020709267e+05  -5.46384210351e+04    0 2.39590312616e+07 5.71613770000e+02
13  5      7802344.06300000008  3.902892712e+06 5.32944994160e+07  4.3582941330e+06   1.33484819516e+06    0 5.32871795790e+07 7.31983700000e+03
13  3      7802344.06300000008  4.707933706e+08 7.90816005000e+07  5.4312224390e+08   1.91642583609e+08    0 7.80222470000e+07 1.05935350000e+06
13  1      7802344.06300000008  8.080596735e+08 8.08558790000e+06  9.3094045720e+08   3.29069643708e+08    0 7.55289660000e+06 5.32691300000e+05
14 14  -1103882870.00000000000 -1.126863811e+04 1.75549925900e+07 -1.1344178296e+04  -2.21162901879e+04    0 1.75535940426e+07 1.39854740400e+03
14 12  -1103882870.00000000000  5.637011741e+03 1.27814442953e+08  9.3460234560e+03  -1.75038189452e+02    0 1.27806561676e+08 7.88127720800e+03
14 10  -1103882870.00000000000  3.163042293e+03 3.86271976900e+07 -5.9972671809e+03   4.41957992389e+03    0 3.86202854706e+07 6.91221943840e+03
14  8  -1103882870.00000000000 -4.365643112e+04 8.24237192721e+07  1.9416727672e+05   1.13791861465e+05    0 8.23178688697e+07 1.05850402470e+05
14  6  -1103882870.00000000000  2.744410591e+06 8.34667301900e+06  1.2207627930e+06   6.63113816392e+04    0 8.31589159100e+06 3.07814280000e+04
14  4  -1103882870.00000000000  3.158423240e+08 2.83570180000e+07  3.5945764540e+08   1.17225709588e+08    0 2.79772934000e+07 3.79724600000e+05
14  2  -1103882870.00000000000  7.112903911e+10 2.09941730000e+08  8.4268734750e+10   3.52686240700e+10    0 1.54543950000e+08 5.53977800000e+07
14  0  -1103882870.00000000000  9.583723628e+10 1.22327776000e+09  1.1424550246e+11   4.78279057503e+10    0 1.15350040000e+09 6.97773600000e+07
15 15   4257573474.00000000000 -1.275533859e+06 4.16147378448e+10 -1.1185678490e+06  -1.28486350945e+05    0 4.16145914139e+10 1.46430975000e+05
15 13   4257573474.00000000000  3.965241784e+06 1.37433611852e+10  4.7829866740e+06   1.96184612563e+06    0 1.37433509892e+10 1.01959620000e+04
15 11   4257573474.00000000000  1.152300413e+06 4.95830153629e+10  1.4809283450e+06   8.81308527600e+05    0 4.95828955684e+10 1.19794416000e+05
15  9   4257573474.00000000000  7.010186313e+05 4.19852225714e+09  3.0575589440e+05  -6.08326820895e+05    0 4.19801526079e+09 5.06996350000e+05
15  7   4257573474.00000000000 -4.982081659e+07 1.86631133816e+10 -5.0107881179e+07  -2.20289381510e+06    0 1.86174421080e+10 4.56712735970e+07
15  5   4257573474.00000000000  3.007491306e+08 2.29245341267e+10  3.5044873940e+08   1.29506224376e+08    0 2.29224595000e+10 2.07462670000e+06
15  3   4257573474.00000000000  3.902810971e+10 4.07722877000e+10  4.6252968690e+10   1.93508772130e+10    0 4.07243874500e+10 4.79002500000e+07
15  1   4257573474.00000000000  6.927285717e+10 5.14554167200e+10  8.2098767740e+10   3.43547706550e+10    0 5.14028443700e+10 5.25723500000e+07
16 16 -74555162800.00000000000  2.360026833e+06 7.20787840810e+09 -7.9120563390e+05  -7.64067038598e+06    0 7.20650967471e+09 1.36873338900e+06
16 14 -74555162800.00000000000  1.387372422e+06 9.53577767002e+09  6.0259604260e+06   3.78555653872e+06    0 9.53538724451e+09 3.90425511000e+05
16 12 -74555162800.00000000000 -4.557539932e+05 4.17853446559e+10  4.4021311160e+06  -7.95821149699e+06    0 4.17829693665e+10 2.37528933600e+06
16 10 -74555162800.00000000000  1.871905228e+06 7.84101180481e+09 -6.2239596100e+06   1.65686884296e+06    0 7.83324400889e+09 7.76779592200e+06
16  8 -74555162800.00000000000  2.356318358e+07 3.50118340771e+09  3.9096321728e+07   7.53980084480e+07    0 3.48659771543e+09 1.45856922780e+07
16  6 -74555162800.00000000000  1.969622599e+08 2.44974094881e+10  1.0095833400e+07  -2.98183413021e+08    0 2.43694100644e+10 1.27999423700e+08
16  4 -74555162800.00000000000  2.618540901e+10 4.10170830100e+10  3.1893560530e+10   1.38880506392e+10    0 4.08669023200e+10 1.50180690000e+08
16  2 -74555162800.00000000000  5.946792847e+12 2.81375460000e+10  7.2464893030e+12   3.49096872066e+12    0 2.30496150000e+10 5.08793100000e+09
16  0 -74555162800.00000000000  8.124126039e+12 1.98973790000e+10  9.9563741290e+12   4.79846035381e+12    0 1.41437000000e+10 5.75367900000e+09


==> europa_2019_12_02.txt <==
Title: The Static Tidal Response of Jupiter After Juno
Authors: Wahl S.M., Hubbard W.B., Militzer B.
Table: Europa static Love numbers
================================================================================
--------------------------------------------------------------------------------
Byte-by-byte Description of file: europa_2019_12_02.txt
--------------------------------------------------------------------------------
 Bytes Format Units  Label     Explanations
--------------------------------------------------------------------------------
  1-  2   I2     ---    n          [2/16] Harmonic expansion degree
  4-  5   I2     ---    m          [0/16] Harmonic expansion order
  7- 23   F17.11 ---    knm_nonrot Love number knm of a non-rotating analogue
                                 planet
 25- 45   F21.12 ---    knm_peri   Love number knm of the reference model at
                                 perijove
 47- 63   E17.12 ---    e_knm_peri [+/-] Numerical error of 'knm_peri'
 65- 85   F21.12 ---    knm_apo    Love number knm of the reference model at
                                 apjove
 87-105   E19.12 1/R_J  dknm_dR    Derivate of knm with orbital separation in
                                 Jupiter radii
107-110   I4     ---    non_linear [0/1] Nonlinearity of knm with q_tid resolved
112-128   E17.12 ---    e_knm_num  [+/-] Numerical error of 'knm_peri'
130-146   E17.12 ---    e_knm_qrot [+/-] Estimated error from uncertainty in
                                 q_rot
--------------------------------------------------------------------------------
 2  2     0.53636912080        0.589414309500 9.19268999999e-05        0.589407480200  -4.78211474842e-05    1 4.66899999996e-07 9.14599999999e-05
 2  0     0.53636912080        0.469375230900 1.25907430000e-03        0.469367971100  -6.79859291120e-05    0 1.17521380000e-03 8.38605000000e-05
 3  3     0.22433702640        0.239319483500 6.85006000000e-05        0.239310894500  -2.28760969759e-05    1 1.50769000000e-05 5.34237000000e-05
 3  1     0.22433702640        0.189862785700 5.67489000000e-05        0.189851101900  -3.84852781404e-05    1 1.13421000000e-05 4.54068000000e-05
 4  4     0.12785845850        0.135188230700 5.26905000000e-05        0.135196006100  -1.45021881834e-05    1 1.32910000000e-05 3.93995000000e-05
 4  2     0.12785845850        4.197500369000 9.32153000000e-04        4.366202324000   8.89341611573e-01    1 2.63560000000e-04 6.68592999999e-04
 4  0     0.12785845850        4.406799760000 9.14098500000e-03        4.584485299000   9.36661991085e-01    0 8.34196800000e-03 7.99016999999e-04
 5  5     0.08353083269        0.087982024270 3.94146500000e-05        0.087998159740  -8.08553158325e-06    1 8.26773000000e-06 3.11469200000e-05
 5  3     0.08353083269        1.934298487000 6.74747000000e-04        2.011424571000   4.05566149515e-01    1 2.32151000000e-04 4.42596000000e-04
 5  1     0.08353083269        2.257018487000 7.98657000000e-04        2.347727672000   4.77129870449e-01    1 2.46543000000e-04 5.52114000000e-04
 6  6     0.05902538447        0.062090267690 3.54331000000e-05        0.062107117890  -1.53440618832e-05    1 1.03936000000e-05 2.50395000000e-05
 6  4     0.05902538447        1.174264540000 5.06798000000e-04        1.220981649000   2.44815004939e-01    1 1.64359000000e-04 3.42439000000e-04
 6  2     0.05902538447       34.557101420000 9.62462000000e-03       37.407577630000   1.50041709481e+01    1 4.08721000000e-03 5.53741000000e-03
 6  0     0.05902538447       40.251374440000 9.09934300000e-02       43.602187340000   1.76261251187e+01    0 8.18053400000e-02 9.18808999999e-03
 7  7     0.04365066599        0.046191706020 4.03754770000e-04        0.046207925110  -1.76088883045e-05    0 3.82893200000e-04 2.08615700000e-05
 7  5     0.04365066599        0.801457957600 3.98199950000e-03        0.833380684200   1.66689647187e-01    0 3.69236320000e-03 2.89636300000e-04
 7  3     0.04365066599       17.183218110000 1.34610000000e-02       18.590015870000   7.39211239285e+00    0 9.61701000000e-03 3.84399000000e-03
 7  1     0.04365066599       23.725658630000 1.62293500000e-02       25.681897870000   1.02812030614e+01    0 1.05317800000e-02 5.69757000000e-03
 8  8     0.03329004341        0.035811362430 3.48192140000e-04        0.035867468590  -3.80106265525e-05    0 2.79275250000e-04 6.89168900000e-05
 8  6     0.03329004341        0.584725461500 2.31273500000e-04        0.607946700200   1.20996250964e-01    1 3.99882000000e-05 1.91285300000e-04
 8  4     0.03329004341       10.927208330000 5.15123000000e-03       11.818505300000   4.67548215965e+00    1 1.98884000000e-03 3.16239000000e-03
 8  2     0.03329004341      311.207698000000 9.86967000000e-02      350.662463600000   2.07512246341e+02    1 5.19162000000e-02 4.67805000000e-02
 8  0     0.03329004341      384.591725400000 9.73118500000e-01      433.736507700000   2.58386334380e+02    0 8.91213800000e-01 8.19047000000e-02
 9  9     0.03560735493        0.028107088550 1.55306295400e-02        0.027654984190  -2.70328614215e-03    0 1.54830305300e-02 4.75990100000e-05
 9  7     0.03560735493        0.449091226500 2.06947100000e-03        0.467819410700   9.51458959000e-02    0 1.59301020000e-03 4.76460800000e-04
 9  5     0.03560735493        7.704110852000 8.36383760000e-02        8.288821077000   3.06091590933e+00    0 8.10756930000e-02 2.56268300000e-03
 9  3     0.03560735493      162.637016100000 2.16967100000e-01      183.107634900000   1.07543571763e+02    0 1.84203100000e-01 3.27640000000e-02
 9  1     0.03560735493      246.913861600000 3.25842500000e-01      278.188935200000   1.64325756760e+02    0 2.70699500000e-01 5.51430000000e-02
10 10     0.04473829564        0.023534847750 2.26025235000e-03        0.023131041810  -2.77198341578e-03    0 1.78382030000e-03 4.76432050000e-04
10  8     0.04473829564        0.352141663800 1.83981146000e-02        0.368161700900   8.36328624816e-02    0 1.65579424000e-02 1.84017220000e-03
10  6     0.04473829564        5.743881757000 6.11146100000e-03        6.209511932000   2.44702745092e+00    1 2.91669600000e-03 3.19476500000e-03
10  4     0.04473829564      106.794282000000 4.33260000000e-02      120.177212000000   7.02499438790e+01    1 1.84629000000e-02 2.48631000000e-02
10  2     0.04473829564     2977.610167000000 1.01386200000e+00     3492.856967000000   2.70898951872e+03    1 6.27791000000e-01 3.86071000000e-01
10  0     0.04473829564     3817.289418000000 1.09490520000e+01     4489.899088000000   3.53572230224e+03    0 1.02372540000e+01 7.11798000000e-01
11 11     0.01505479032        0.016221922900 1.12834000504e+00        0.015363474800  -5.43826930639e-03    0 1.12824378435e+00 9.62206900000e-05
11  9     0.01505479032        0.283077560800 1.15507682550e+00        0.293380952000   5.25519581975e-02    0 1.15471095720e+00 3.65868300000e-04
11  7     0.01505479032        4.358812282000 1.93968499000e+00        4.535667944000   9.70124527217e-01    0 1.93181585500e+00 7.86913500000e-03
11  5     0.01505479032       77.333490180000 4.66419101000e+00       84.552062230000   3.77235108090e+01    0 4.63989618000e+00 2.42948300000e-02
11  3     0.01505479032     1611.630769000000 3.65205300000e+00     1889.662840000000   1.46073702897e+03    0 3.37051800000e+00 2.81535000000e-01
11  1     0.01505479032     2600.344139000000 1.06777380000e+01     3053.673911000000   2.38203645730e+03    0 1.01744880000e+01 5.03250000000e-01
12 12     6.45547997700        0.008600564115 4.31259413808e-01        0.006633093884  -3.10768349905e-03    0 4.29201704030e-01 2.05770977800e-03
12 10     6.45547997700        0.230783179500 2.58412770430e-01        0.260075513200   1.30539457088e-01    0 2.42761618730e-01 1.56511517000e-02
12  8     6.45547997700        3.650481221000 1.16491719000e-01        3.845400782000   1.00904031962e+00    0 1.13636766000e-01 2.85495300000e-03
12  6     6.45547997700       58.689071290000 6.16810930000e-01       65.618400920000   3.89199192365e+01    1 8.13181500000e-02 5.35492780000e-01
12  4     6.45547997700     1082.076450000000 1.62911000000e-01     1267.865786000000   9.74582149045e+02    1 8.79910000001e-02 7.49200000000e-02
12  2     6.45547997700    29753.871480000002 1.02334000000e+01    36338.684580000001   3.46137783498e+04    1 7.07217000000e+00 3.16123000000e+00
12  0     6.45547997700    39106.546320000001 1.27670840000e+02    47887.253989999997   4.61567946124e+04    0 1.21856250000e+02 5.81458999999e+00
13 13     0.20073571440        0.044589438430 2.82269963415e+01        0.047463543920   5.14310811300e-03    0 2.82258540949e+01 1.14224655000e-03
13 11     0.20073571440        0.078095091640 6.53046444161e+01        0.036607987210  -3.17476183895e-01    0 6.52944939521e+01 1.01504640400e-02
13  9     0.20073571440        2.430057381000 1.18944206306e+02        2.553806134000   4.26355530441e-01    0 1.18927884153e+02 1.63221530000e-02
13  7     0.20073571440       45.234090740000 9.15175726900e+01       50.723096530000   2.84722303374e+01    0 9.15068255500e+01 1.07471400000e-02
13  5     0.20073571440      809.838900600000 8.28176553000e+01      958.358474400000   7.76366377021e+02    0 8.26611107000e+01 1.56544600000e-01
13  3     0.20073571440    16515.658289999999 4.27843900000e+01    20138.364929999996   1.90745044512e+04    0 4.01016200000e+01 2.68277000000e+00
13  1     0.20073571440    27790.272300000001 2.34967570000e+02    33894.689360000004   3.20798940409e+04    0 2.30521880000e+02 4.44569000000e+00
14 14  -332.71753680000       -0.023045519350 2.19288910689e+01       -0.114464590045  -3.84297423515e-01    0 2.19154830257e+01 1.34080432400e-02
14 12  -332.71753680000        0.218750312700 1.66228398079e+01        0.268966144500   6.54764493308e-02    0 1.63335988664e+01 2.89240941500e-01
14 10  -332.71753680000        2.292414838000 2.31497733000e-01        2.262587828000   3.26060236504e-01    0 1.31766760000e-01 9.97309730000e-02
14  8  -332.71753680000       37.620411820000 3.56637300100e+01       40.583340200000   3.50134960587e+01    0 3.18932218100e+01 3.77050820000e+00
14  6  -332.71753680000      614.797784400000 3.01618537000e+01      690.894324000000   4.06677541989e+02    0 2.90109634000e+01 1.15089030000e+00
14  4  -332.71753680000    11296.760530000000 3.10686700000e+01    13757.034480000000   1.30933038184e+04    1 4.79059000000e+00 2.62780800000e+01
14  2  -332.71753680000   307163.616700000013 2.07202500000e+02   390579.741600000008   4.38504951921e+05    0 1.96888000000e+02 1.03145000000e+01
14  0  -332.71753680000   411043.512700000021 1.63615480000e+03   524027.883100000035   5.93973585586e+05    0 1.59268600000e+03 4.34688000000e+01
15 15  1910.43351800000       -1.250951516000 1.05319461006e+03       -1.909688003000  -2.66755644326e+00    0 1.05300346305e+03 1.91147007000e-01
15 13  1910.43351800000        5.371656774000 7.06084542170e+03        6.632853217000   9.19621234362e+00    0 7.06070636755e+03 1.39054152000e-01
15 11  1910.43351800000        4.085892862000 1.43151351654e+02        4.482529266000   2.49828513919e+00    0 1.43124914533e+02 2.64371210000e-02
15  9  1910.43351800000       20.267213120000 3.08947994747e+03       26.449874880000   2.08462471923e+01    0 3.08913192503e+03 3.48022440000e-01
15  7  1910.43351800000      400.206209600000 1.37378897500e+03      460.239296300000   2.99041338804e+02    0 1.37277187400e+03 1.01710100000e+00
15  5  1910.43351800000     8560.937889999999 2.08313544900e+03    10443.494759000001   9.88007121778e+03    0 2.08300491300e+03 1.30536000001e-01
15  3  1910.43351800000   173812.075400000002 8.25583380000e+03   220639.085799999972   2.45986897559e+05    0 8.25542940000e+03 4.04399999999e-01
15  1  1910.43351800000   301123.114799999981 6.03052870000e+03   381877.233300000022   4.24406688020e+05    0 5.98972580000e+03 4.08029000000e+01
16 16 -1355.20732500000        3.089945910000 5.77665845662e+02        1.402278921600   8.03818791419e-01    0 5.76313463123e+02 1.35238253890e+00
16 14 -1355.20732500000        1.628263592000 6.56854021469e+02       -1.304472489000  -1.84501488969e+01    0 6.56424807352e+02 4.29214117000e-01
16 12 -1355.20732500000        0.325383807400 3.26289574169e+02       -1.651396932700  -3.23222165290e+00    0 3.25744579862e+02 5.44994307800e-01
16 10 -1355.20732500000       42.593278930000 6.07214390694e+02       32.961319656000   1.26276460976e+02    0 5.95793298510e+02 1.14210921840e+01
16  8 -1355.20732500000      400.623338700000 2.80888344980e+03      451.517767800000   2.67251899945e+02    0 2.80220036510e+03 6.68308470000e+00
16  6 -1355.20732500000     7061.532129000000 1.08736457500e+03     8418.803221000000   8.90138527330e+03    0 9.81750850000e+02 1.05613725000e+02
16  4 -1355.20732500000   120374.897700000001 1.46148940000e+03   153775.856700000004   1.71559046143e+05    0 7.01562400000e+02 7.59927000000e+02
16  2 -1355.20732500000  3252927.191999999806 5.84183200000e+03  4305095.061000000685   5.54584161040e+06    0 5.55323900000e+03 2.88593000000e+02
16  0 -1355.20732500000  4411717.803999999538 1.64393660000e+04  5855202.902999999933   7.58937101624e+06    0 1.59962410000e+04 4.43125000000e+02


==> ganymede_2019_12_02.txt <==
Title: The Static Tidal Response of Jupiter After Juno
Authors: Wahl S.M., Hubbard W.B., Militzer B.
Table: Ganymede static Love numbers
================================================================================
--------------------------------------------------------------------------------
Byte-by-byte Description of file: ganymede_2019_12_02.txt
--------------------------------------------------------------------------------
 Bytes Format Units  Label     Explanations
--------------------------------------------------------------------------------
  1-  2   I2     ---    n          [2/16] Harmonic expansion degree
  4-  5   I2     ---    m          [0/16] Harmonic expansion order
  7- 26   F20.11 ---    knm_nonrot Love number knm of a non-rotating analogue
                                 planet
 28- 51   F24.12 ---    knm_peri   Love number knm of the reference model at
                                 perijove
 53- 64   E12.7  ---    e_knm_peri [+/-] Numerical error of 'knm_peri'
 66- 89   F24.12 ---    knm_apo    Love number knm of the reference model at
                                 apjove
 91-109   E19.12 1/R_J  dknm_dR    Derivate of knm with orbital separation in
                                 Jupiter radii
111-114   I4     ---    non_linear [0/1] Nonlinearity of knm with q_tid resolved
116-132   E17.12 ---    e_knm_num  [+/-] Numerical error of 'knm_peri'
134-145   E12.7  ---    e_knm_qrot [+/-] Estimated error from uncertainty in
                                 q_rot
--------------------------------------------------------------------------------
 2  2        0.53636911510           0.589273786400 9.189390e-05           0.589275812500  -1.17700967197e-05    1 4.54699999985e-07 9.143920e-05
 2  0        0.53636911510           0.469174986300 1.048047e-03           0.469180314700  -1.67531792917e-05    0 9.64221100000e-04 8.382600e-05
 3  3        0.22433694070           0.239252113300 6.922110e-05           0.239247751500  -5.50644543609e-06    0 1.58105000000e-05 5.341060e-05
 3  1        0.22433694070           0.189749665500 5.817950e-05           0.189745093100  -9.34815155555e-06    0 1.28022000000e-05 4.537730e-05
 4  4        0.12785940770           0.135148798900 5.251090e-05           0.135159262900  -2.32172674005e-06    1 1.31684000000e-05 3.934250e-05
 4  2        0.12785940770          10.705842210000 2.347200e-03          10.731485930000   1.41809677425e+00    1 6.67160000001e-04 1.680040e-03
 4  0        0.12785940770          11.258210260000 1.678120e-02          11.285238960000   1.49355679072e+00    0 1.47606700000e-02 2.020530e-03
 5  5        0.08349784397           0.087961179040 3.343579e-05           0.087978182410  -4.76466209412e-05    1 2.12818000001e-06 3.130761e-05
 5  3        0.08349784397           4.901631512000 1.854196e-03           4.913810844000   6.46712640939e-01    0 7.47956000001e-04 1.106240e-03
 5  1        0.08349784397           5.747970956000 2.133946e-03           5.762237139000   7.60821334497e-01    0 7.41660999999e-04 1.392285e-03
 6  6        0.05842056383           0.062061159720 1.278814e-04           0.062077777360  -1.24971256800e-04    0 1.02980010000e-04 2.490137e-05
 6  4        0.05842056383           2.965129519000 1.247512e-03           2.972885601000   3.90573288339e-01    1 4.02864000000e-04 8.446480e-04
 6  2        0.05842056383         225.999639500000 6.195690e-02         227.113880200000   6.00637055093e+01    1 2.66417000000e-02 3.531520e-02
 6  0        0.05842056383         263.961111700000 4.462956e-01         265.286887900000   7.06548494302e+01    0 3.86578600000e-01 5.971700e-02
 7  7        0.04331714170           0.046372499430 3.173228e-03           0.046395722690   3.17411781343e-04    0 3.14937267000e-03 2.385550e-05
 7  5        0.04331714170           2.023842862000 1.446228e-02           2.029424835000   2.66974801192e-01    0 1.37924290000e-02 6.698470e-04
 7  3        0.04331714170         111.110666900000 7.316620e-02         111.672283500000   2.94319842635e+01    0 4.88772000000e-02 2.428900e-02
 7  1        0.04331714170         154.745065000000 8.715410e-02         155.527125600000   4.11018848301e+01    0 5.06439000000e-02 3.651020e-02
 8  8        0.05714480682           0.036118555690 1.715648e-04           0.036201249740   1.57864596006e-02    0 1.43590390000e-04 2.797445e-05
 8  6        0.05714480682           1.471820787000 4.979657e-03           1.476356292000   1.98273236615e-01    0 4.42345400000e-03 5.562030e-04
 8  4        0.05714480682          70.188141390000 3.839577e-02          70.552363660000   1.85937128531e+01    1 1.81241700000e-02 2.027160e-02
 8  2        0.05714480682        5235.067784000000 1.629825e+00        5274.454041000000   2.09274646911e+03    1 8.70342000000e-01 7.594830e-01
 8  0        0.05714480682        6492.628783000000 1.283169e+01        6542.091690000000   2.61185266556e+03    0 1.14668450000e+01 1.364845e+00
 9  9        0.24259646410           0.035716711800 2.355025e-01           0.035149404530  -6.54425728964e-03    0 2.35161619420e-01 3.408647e-04
 9  7        0.24259646410           1.119519331000 1.817223e-01           1.123358014000   9.37630179552e-02    0 1.80140510700e-01 1.581760e-03
 9  5        0.24259646410          49.432983260000 2.738217e+00          49.693999700000   1.31334770169e+01    0 2.72392813000e+00 1.428926e-02
 9  3        0.24259646410        2695.853915000000 3.530013e+00        2715.325759000000   1.07404949788e+03    0 2.99740400000e+00 5.326090e-01
 9  1        0.24259646410        4138.990561000000 6.089959e+00        4170.631428000000   1.65367487029e+03    0 5.19169600000e+00 8.982630e-01
10 10        2.09186909600           0.023413005040 1.791684e-01           0.024134565360   3.81842866425e-02    0 1.78487544680e-01 6.808946e-04
10  8        2.09186909600           0.856770823100 2.223283e-01           0.854562136100   6.00988253844e-01    0 1.97181193700e-01 2.514713e-02
10  6        2.09186909600          36.320736230000 1.511428e+00          36.499867820000   1.30860146865e+01    0 1.37461258000e+00 1.368153e-01
10  4        2.09186909600        1753.201902000000 1.392132e+00        1766.802652000000   6.93605619358e+02    1 7.20880000000e-01 6.712520e-01
10  2        2.09186909600      129096.501199999999 4.221810e+01      130403.637799999997   6.89730729807e+04    1 2.65245000000e+01 1.569360e+01
10  0        2.09186909600      166192.483399999997 3.854207e+02      167894.626299999974   8.94611645269e+04    0 3.54976400000e+02 3.044430e+01
11 11      -18.50511257000           0.006826836821 1.073778e+02           0.005501592375  -5.26961839609e-02    0 1.07374937856e+02 2.881321e-03
11  9      -18.50511257000           0.252087793500 7.649700e+01           0.270073215900   6.43124186769e-01    0 7.64797470735e+01 1.725483e-02
11  7      -18.50511257000          28.255609380000 1.949750e+02          28.374668670000   7.85908621958e+00    0 1.94962125350e+02 1.284515e-02
11  5      -18.50511257000        1282.537883000000 8.390303e+01        1293.641067000000   5.32760399471e+02    0 8.34402180000e+01 4.628150e-01
11  3      -18.50511257000       68628.750610000003 1.292247e+02       69330.611900000004   3.65712466670e+04    0 1.17983860000e+02 1.124080e+01
11  1      -18.50511257000      112195.436199999996 5.389711e+02      113343.107199999999   5.99218519028e+04    0 5.18217300000e+02 2.075380e+01
12 12      720.38967800000          -0.027685790590 2.482309e+00          -0.033133070206   2.68204710266e-01    0 2.45862951989e+00 2.367910e-02
12 10      720.38967800000           0.196644417600 3.299363e+00          -0.649387612740  -3.69550079924e+01    0 2.69943266280e+00 5.999308e-01
12  8      720.38967800000          27.463545620000 1.976436e+01          21.413620160000  -3.16188283687e+02    0 1.95608869600e+01 2.034717e-01
12  6      720.38967800000         956.170177400000 1.251715e+02         952.504370500000   1.43494321235e+02    0 1.12355271900e+02 1.281623e+01
12  4      720.38967800000       45498.926979999997 2.331556e+02       45992.312910000001   2.37030561607e+04    0 2.26036660000e+02 7.118960e+00
12  2      720.38967800000     3329243.010999999940 1.384056e+03     3371702.516999999993   2.22871959276e+06    0 1.03947700000e+03 3.445790e+02
12  0      720.38967800000     4395994.958999999799 8.924011e+03     4452444.917999999598   2.96275516027e+06    0 8.28646200000e+03 6.375490e+02
13 13     3978.07320000000           6.213139802000 6.703116e+03           6.156729082000   4.18905441136e+01    0 6.70263870882e+03 4.777172e-01
13 11     3978.07320000000           0.063502167720 1.152817e+04           1.076741371500   3.80261879196e+01    0 1.15276410539e+04 5.269230e-01
13  9     3978.07320000000         -44.000858690000 1.172322e+04         -37.420598160000   5.44395991375e+02    0 1.17193630523e+04 3.852872e+00
13  7     3978.07320000000         516.245614900000 1.649529e+04         510.087081200000  -1.57890263057e+02    0 1.64925495711e+04 2.743152e+00
13  5     3978.07320000000       35807.060109999999 2.174028e+04       36197.819049999998   1.77959608636e+04    0 2.17013950700e+04 3.888668e+01
13  3     3978.07320000000     1810590.469000000041 2.641878e+03     1833783.596000000136   1.21515508522e+06    0 2.41845000000e+03 2.234280e+02
13  1     3978.07320000000     3090764.933000000194 2.478406e+04     3130211.907000000123   2.06553516358e+06    0 2.43362680000e+04 4.477880e+02
14 14  -111354.90609999999         -15.256397070000 1.039218e+04         -16.461874442000  -4.27265119480e+02    0 1.03906585914e+04 1.519424e+00
14 12  -111354.90609999999           6.182566335000 1.595019e+04          16.044468720000   3.06950605124e+02    0 1.59492495961e+04 9.426763e-01
14 10  -111354.90609999999         123.973872000000 2.934805e+04         300.623007850000   1.08108962227e+04    0 2.92820929587e+04 6.596095e+01
14  8  -111354.90609999999         519.522277200000 1.787494e+04         -58.152024900000  -2.91938309995e+04    0 1.78464555544e+04 2.848336e+01
14  6  -111354.90609999999       24878.796009999998 4.222740e+04       24884.057010000000  -3.96450319223e+03    0 4.19698860200e+04 2.575169e+02
14  4  -111354.90609999999     1223213.882999999914 2.020556e+04     1229919.414000000106   7.92386072535e+05    0 1.75691330000e+04 2.636424e+03
14  2  -111354.90609999999    88789465.159999996424 7.773728e+04    90149270.120000004768   7.15643794782e+07    0 7.41047600000e+04 3.632520e+03
14  0  -111354.90609999999   119399595.900000005960 2.071805e+05   121241514.099999994040   9.67295110399e+07    0 1.94968600000e+05 1.221190e+04
15 15  1045684.10300000000       -1061.540680000000 6.640029e+05       -1022.469711000000  -7.56044980254e+02    0 6.63962518682e+05 4.037964e+01
15 13  1045684.10300000000        2449.118740000000 5.566897e+06        2741.033346000000   4.67129454918e+03    0 5.56681037057e+06 8.653387e+01
15 11  1045684.10300000000        1068.408819000000 4.906239e+06        1203.387969000000   4.72286856298e+03    0 4.90620159977e+06 3.777754e+01
15  9  1045684.10300000000        3769.120807000000 3.515645e+04        3285.035422880000   2.15711822979e+04    0 3.40047084020e+04 1.151746e+03
15  7  1045684.10300000000      -20943.436870000001 3.893503e+05      -20997.161400000001  -6.45864158385e+04    0 3.88999198120e+05 3.510888e+02
15  5  1045684.10300000000      956238.950300000026 1.546022e+06      969329.776700000046   6.54752875294e+05    0 1.54386929770e+06 2.152780e+03
15  3  1045684.10300000000    49137562.219999998808 2.326125e+06    49896825.039999999106   4.00060932800e+07    0 2.31369594000e+06 1.242913e+04
15  1  1045684.10300000000    86155755.150000005960 3.306391e+06    87458118.350000008941   6.64928886679e+07    0 3.23099594000e+06 7.539513e+04
16 16  3931667.60199999996        1439.802101000000 6.547425e+05        -355.386127800000  -8.83120012561e+04    0 6.53852318486e+05 8.901580e+02
16 14  3931667.60199999996          82.567287440000 2.750238e+06        2328.565012100000   8.87844599090e+04    0 2.74998765607e+06 2.499332e+02
16 12  3931667.60199999996        -599.785372100000 3.982535e+05       -2125.803094000000   4.90359139391e+04    0 3.96634913702e+05 1.618630e+03
16 10  3931667.60199999996        3326.570692000000 9.171486e+05        3037.991970800000   1.16177118926e+05    0 9.16047592810e+05 1.101026e+03
16  8  3931667.60199999996       15987.275120000000 4.704094e+06       21649.714519800000   1.24458806037e+06    0 4.70392466619e+06 1.696347e+02
16  6  3931667.60199999996      775100.299899999984 6.360482e+06      501739.672499999986  -6.27188079353e+06    0 6.30405479340e+06 5.642754e+04
16  4  3931667.60199999996    33475480.339999999851 3.786142e+06    33857614.009999997914   1.40858944243e+07    0 3.68959133000e+06 9.655113e+04
16  2  3931667.60199999996  2430769400.000000000000 9.842020e+06  2474002174.000000000000   2.32178798570e+09    0 9.72931900000e+06 1.127010e+05
16  0  3931667.60199999996  3313490369.000000000000 1.426720e+07  3373222997.000000000000   3.13817425422e+09    0 1.39471130000e+07 3.200830e+05


==> io_2019_12_02.txt <==
Title: The Static Tidal Response of Jupiter After Juno
Authors: Wahl S.M., Hubbard W.B., Militzer B.
Table: Io static Love numbers
================================================================================
--------------------------------------------------------------------------------
Byte-by-byte Description of file: io_2019_12_02.txt
--------------------------------------------------------------------------------
 Bytes Format Units  Label     Explanations
--------------------------------------------------------------------------------
  1-  2   I2     ---    n            [2/16] Harmonic expansion degree
  4-  5   I2     ---    m            [0/16] Harmonic expansion order
  7- 20   F14.11 ---    knm_nonrot   Love number knm of a non-rotating analogue
                                   planet
 22- 38   F17.12 ---    knm_peri     Love number knm of the reference model at
                                   perijove
 40- 50   E11.6  ---    e1_knm_peri  [+] Error of 'knm_peri' (1)
 52- 65   E14.7  ---    e2_knm_peri  [-] Error of 'knm_peri' (1)
 67- 83   F17.12 ---    knm_apo      Love number knm of the reference model at
                                   apjove
 85-103   E19.12 1/R_J  dknm_dR      Derivate of knm with orbital separation in
                                   Jupiter radii
105-108   I4     ---    non_linear   [0/1] Nonlinearity of knm with q_tid
                                   resolved
110-126   E17.12 ---    e_knm_num    [+/-] Numerical error of 'knm_peri'
128-144   E17.12 ---    e_knm_qrot   [+/-] Estimated error from uncertainty in
                                   q_rot
146-162   E17.12 ---    e1_knm_int   [+] Estimated error of 'knm_peri' from
                                   interior structure
164-182   E19.12 ---    e2_knm_int   [-] Estimated error of 'knm_peri' from
                                   interior structure
184-195   E12.7  ---    e1_knm_wind1 [+] Estimated error of 'knm_peri' from
                                   winds from Kaspi et. al 2018
197-210   E14.7  ---    e2_knm_wind1 [-] Estimated error of 'knm_peri' from
                                   winds from Kaspi et. al 2018
212-227   F16.12 ---    e1_knm_wind2 [+] Estimated error of 'knm_peri' from
                                   winds from Militzer et. al 2020
229-247   E19.12 ---    e2_knm_wind2 [-] Estimated error of 'knm_peri' from
                                   winds from Militzer et. al 2020
--------------------------------------------------------------------------------
Note (1): Total error of 'knm_peri' summed from colunmns 9-14. 
--------------------------------------------------------------------------------
 2  2  0.53636933210    0.589758562100 1.12531e-04  -1.275022e-04    0.589749220300  -1.93107661811e-04    1 4.91700000049e-07 9.15136999999e-05 0.00000000000e+00  -5.65279999998e-06 2.052550e-05  -2.458380e-05   0.000000000000  -2.98439999999e-05
 2  0  0.53636933210    0.469865615900 7.09079e-04  -7.771492e-04    0.469852336600  -2.74501121142e-04    0 1.89231000000e-04 8.39451000000e-05 1.26620700000e-04  -4.88740800000e-04 2.627910e-05  -1.523230e-05   0.000309282000  -0.00000000000e+00
 3  3  0.22433716030    0.239484492200 6.84015e-05  -6.331657e-04    0.239480014600  -9.25580580320e-05    1 1.49374000000e-05 5.34641000000e-05 0.00000000000e+00  -1.86729000000e-05 0.000000e+00  -8.810060e-05   0.000000000000  -5.46091300000e-04
 3  1  0.22433716030    0.190140084600 5.67321e-05  -5.672346e-04    0.190132555300  -1.55640831325e-04    1 1.12610000000e-05 4.54711000000e-05 0.00000000000e+00  -1.44090000000e-05 0.000000e+00  -7.042760e-05   0.000000000000  -4.96093500000e-04
 4  4  0.12786314980    0.135295770500 8.80716e-04  -8.943810e-05    0.135292925500  -5.88100042660e-05    1 1.33026000000e-05 3.94510000000e-05 5.81153000000e-05  -0.00000000000e+00 0.000000e+00  -3.668450e-05   0.000769846900  -0.00000000000e+00
 4  2  0.12786314980    1.743212202000 1.72056e-03  -8.465070e-04    1.770247471000   5.58855636282e-01    1 1.11559000000e-04 2.87226000000e-04 6.20000000229e-08  -6.78200000004e-06 0.000000e+00  -4.409400e-04   0.001321715000  -0.00000000000e+00
 4  0  0.12786314980    1.823144803000 2.28175e-03  -2.817805e-03    1.851618379000   5.88587390519e-01    0 6.60753000000e-04 3.38408000000e-04 4.07449000000e-04  -1.36570700000e-03 0.000000e+00  -4.529370e-04   0.000875140000  -0.00000000000e+00
 5  5  0.08354137827    0.088056231920 1.20317e-03  -5.591968e-05    0.088054231110  -4.13594532989e-05    1 1.10451000000e-05 3.13481900000e-05 9.11343000000e-06  -8.08309999989e-07 0.000000e+00  -1.271808e-05   0.001151664470  -0.00000000000e+00
 5  3  0.08354137827    0.815360167500 6.71202e-03  -4.557422e-04    0.827687829800   2.54829480651e-01    1 9.14516000000e-05 1.92631200000e-04 1.10533200000e-04  -0.00000000000e+00 0.000000e+00  -1.716594e-04   0.006317401300  -0.00000000000e+00
 5  1  0.08354137827    0.940634314000 7.27004e-03  -5.435797e-04    0.955137305200   2.99796476043e-01    1 1.00765600000e-04 2.35120900000e-04 1.85392800000e-04  -0.00000000000e+00 0.000000e+00  -2.076932e-04   0.006748762200  -0.00000000000e+00
 6  6  0.05908107989    0.062150795150 1.22091e-03  -1.041157e-04    0.062149295700  -3.09956628810e-05    1 9.26104000000e-06 2.58082500000e-05 0.00000000000e+00  -5.77755700000e-05 1.280860e-05  -1.127083e-05   0.001185842720  -0.00000000000e+00
 6  4  0.05908107989    0.499026897000 7.98580e-03  -5.162431e-04    0.506468124500   1.53820253434e-01    1 6.98845000000e-05 1.49938500000e-04 0.00000000000e+00  -2.09288700000e-04 2.438460e-05  -8.713140e-05   0.007765981200  -0.00000000000e+00
 6  2  0.05908107989    5.899941597000 6.05074e-02  -3.452521e-03    6.085779094000   3.84151282648e+00    1 7.04738000000e-04 1.00427700000e-03 0.00000000000e+00  -7.81084000000e-04 0.000000e+00  -9.624220e-04   0.058798392000  -0.00000000000e+00
 6  0  0.05908107989    6.825665861000 1.09111e-01  -1.297467e-02    7.043270025000   4.49817286929e+00    0 5.59857600000e-03 1.59387300000e-03 7.31048000000e-04  -4.72524100000e-03 0.000000e+00  -1.056982e-03   0.101187169000  -0.00000000000e+00
 7  7  0.04402760329    0.046268813430 1.12871e-03  -1.337137e-04    0.046267749540  -2.19920476058e-05    1 5.27829000000e-06 2.16960100000e-05 0.00000000000e+00  -9.68736800000e-05 2.064425e-05  -9.865720e-06   0.001101733210  -0.00000000000e+00
 7  5  0.04402760329    0.342226312500 7.51013e-03  -7.508455e-04    0.347284735700   1.04564460447e-01    1 4.77609000000e-05 1.22506000000e-04 0.00000000000e+00  -5.08444100000e-04 1.073350e-04  -7.213450e-05   0.007339860700  -0.00000000000e+00
 7  3  0.04402760329    3.012421808000 5.37446e-02  -4.628003e-03    3.105176232000   1.91735960321e+00    1 4.86706000000e-04 7.14174000000e-04 0.00000000000e+00  -2.81193400000e-03 3.302850e-04  -6.151890e-04   0.052543674000  -0.00000000000e+00
 7  1  0.04402760329    4.074998533000 7.00156e-02  -5.742358e-03    4.202753854000   2.64087556169e+00    1 6.27790000000e-04 1.01752600000e-03 0.00000000000e+00  -3.29622400000e-03 3.671230e-04  -8.008180e-04   0.068370296000  -0.00000000000e+00
 8  8  0.03405346309    0.035776627790 1.01101e-03  -1.524165e-04    0.035776011880  -1.27316941046e-05    1 7.39739000000e-06 1.80262400000e-05 0.00000000000e+00  -1.18153280000e-04 2.332327e-05  -8.839570e-06   0.000985590400  -0.00000000000e+00
 8  6  0.03405346309    0.250674665000 6.64433e-03  -8.888202e-04    0.254356432000   7.61071117667e-02    1 4.62281000000e-05 1.02505600000e-04 0.00000000000e+00  -6.78091900000e-04 1.365884e-04  -6.199460e-05   0.006495601100  -0.00000000000e+00
 8  4  0.03405346309    1.945341563000 4.68685e-02  -5.388498e-03    2.004459621000   1.22205034909e+00    1 3.51836000000e-04 5.72937000000e-04 0.00000000000e+00  -3.99505500000e-03 7.665600e-04  -4.686700e-04   0.045943678000  -0.00000000000e+00
 8  2  0.03405346309   21.698270500000 4.28279e-01  -4.169567e-02   22.737940930000   2.14913962824e+01    1 3.62889000000e-03 3.55076000000e-03 0.00000000000e+00  -2.94482100000e-02 4.447690e-03  -5.067810e-03   0.421099550000  -0.00000000000e+00
 8  0  0.03405346309   26.567393670000 6.69709e-01  -8.508596e-02   27.854283660000   2.66017595085e+01    0 3.91113100000e-02 5.85989000000e-03 0.00000000000e+00  -3.41158900000e-02 5.067480e-03  -5.998870e-03   0.624737370000  -0.00000000000e+00
 9  9  0.02703292214    0.028409954160 9.05498e-04  -1.468343e-04    0.028410499280   1.12683689018e-05    1 1.58278400000e-05 1.76723800000e-05 0.00000000000e+00  -1.08878410000e-04 4.340095e-05  -4.455670e-06   0.000871998000  -0.00000000000e+00
 9  7  0.02703292214    0.191845959400 5.76194e-03  -9.475394e-04    0.194646815900   5.78974983175e-02    1 4.47800000000e-05 8.90197000000e-05 0.00000000000e+00  -7.60175300000e-04 1.398251e-04  -5.356440e-05   0.005628139300  -0.00000000000e+00
 9  5  0.02703292214    1.384808825000 3.92733e-02  -5.506506e-03    1.426532229000   8.62479285494e-01    1 9.30250000000e-05 4.75374000000e-04 0.00000000000e+00  -4.56514400000e-03 8.797420e-04  -3.729630e-04   0.038704887000  -0.00000000000e+00
 9  3  0.02703292214   11.755160450000 3.03730e-01  -3.942526e-02   12.306847250000   1.14041135541e+01    1 2.65074000000e-03 2.62696000000e-03 0.00000000000e+00  -3.09658600000e-02 5.323200e-03  -3.181700e-03   0.298452660000  -0.00000000000e+00
 9  1  0.02703292214   17.362174370000 4.37671e-01  -5.541686e-02   18.190557620000   1.71238040303e+01    1 3.73714000000e-03 4.09179000000e-03 0.00000000000e+00  -4.30210000000e-02 7.479350e-03  -4.566930e-03   0.429841800000  -0.00000000000e+00
10 10  0.02178692138    0.023172817060 7.72192e-04  -1.568943e-04    0.023186207490   2.76798328795e-04    1 4.47705000000e-06 1.29464100000e-05 0.00000000000e+00  -1.22099770000e-04 1.653571e-05  -1.737106e-05   0.000754768620  -0.00000000000e+00
10  8  0.02178692138    0.151617225000 5.01116e-03  -9.176535e-04    0.153797601900   4.50713443903e-02    1 5.20542000000e-05 7.60179000000e-05 0.00000000000e+00  -7.51916800000e-04 1.406830e-04  -3.766460e-05   0.004883085000  -0.00000000000e+00
10  6  0.02178692138    1.042578431000 3.31697e-02  -5.616008e-03    1.073782587000   6.45032178374e-01    1 2.06165000000e-04 4.02973000000e-04 0.00000000000e+00  -4.68299600000e-03 8.545960e-04  -3.238740e-04   0.032560540000  -0.00000000000e+00
10  4  0.02178692138    7.888035295000 2.40264e-01  -3.686624e-02    8.253640770000   7.55756047255e+00    1 1.65839800000e-03 2.17743000000e-03 0.00000000000e+00  -3.06528180000e-02 5.597056e-03  -2.377596e-03   0.236427683000  -0.00000000000e+00
10  2  0.02178692138   84.387159880000 2.32236e+00  -3.170847e-01   89.849254650000   1.12908898673e+02    1 1.76181000000e-02 1.20785000000e-02 0.00000000000e+00  -2.62143080000e-01 4.547879e-02  -2.524499e-02   2.292666600000  -0.00000000000e+00
10  0  0.02178692138  106.974032100000 3.48676e+00  -6.827365e-01  113.978195500000   1.44785546374e+02    0 1.69500800000e-01 2.09726000000e-02 0.00000000000e+00  -4.62416400000e-01 6.009490e-02  -2.984670e-02   3.296289700000  -0.00000000000e+00
11 11  0.01807654124    0.018182416160 3.72664e-03  -3.202527e-03    0.018145949040  -7.53824774259e-04    0 2.73296379000e-03 1.00018750000e-04 0.00000000000e+00  -2.98747100000e-04 0.000000e+00  -7.079779e-05   0.000893653670  -0.00000000000e+00
11  9  0.01807654124    0.122323016100 6.06107e-03  -3.029747e-03    0.124103412400   3.68032035143e-02    0 2.00887960000e-03 1.01587700000e-04 0.00000000000e+00  -9.19280200000e-04 1.969577e-04  -0.000000e+00   0.003950601900  -0.00000000000e+00
11  7  0.01807654124    0.814152063100 3.51915e-02  -1.291789e-02    0.838393310200   5.01099418405e-01    0 7.64046050000e-03 3.06453500000e-04 0.00000000000e+00  -4.67957950000e-03 5.833198e-04  -2.913944e-04   0.027244635000  -0.00000000000e+00
11  5  0.01807654124    5.777606003000 2.10293e-01  -4.940634e-02    6.043170575000   5.48957947705e+00    0 1.66860160000e-02 1.80648900000e-03 0.00000000000e+00  -2.90611890000e-02 5.419230e-03  -1.852650e-03   0.191800234000  -0.00000000000e+00
11  3  0.01807654124   47.702960170000 1.56167e+00  -2.819739e-01   50.732048910000   6.26153679161e+01    0 4.38484700000e-02 9.30656000000e-03 0.00000000000e+00  -2.13066110000e-01 3.601769e-02  -1.575275e-02   1.508517370000  -0.00000000000e+00
11  1  0.01807654124   74.463872920000 2.39798e+00  -4.256498e-01   79.264573370000   9.92369820541e+01    0 6.57643500000e-02 1.54340700000e-02 0.00000000000e+00  -3.20401520000e-01 5.467409e-02  -2.404987e-02   2.316777500000  -0.00000000000e+00
12 12  0.02307717595    0.015472557920 1.75616e-03  -1.413689e-03    0.015464778490  -1.60811357289e-04    0 8.93085100000e-04 1.67052000000e-06 0.00000000000e+00  -2.71376260000e-04 8.628737e-05  -2.475569e-04   0.000861400640  -0.00000000000e+00
12 10  0.02307717595    0.101684776900 5.70484e-03  -2.769881e-03    0.103151981800   3.03291129800e-02    0 1.05348200000e-03 5.58855500000e-04 0.00000000000e+00  -1.15754360000e-03 6.564851e-04  -0.000000e+00   0.004092504300  -0.00000000000e+00
12  8  0.02307717595    0.657062981000 2.48904e-02  -5.926673e-03    0.676756268600   4.07086934189e-01    1 6.28765200000e-04 9.11230000000e-05 0.00000000000e+00  -4.44992070000e-03 5.036978e-04  -7.568636e-04   0.024170466600  -0.00000000000e+00
12  6  0.02307717595    4.440178027000 1.59957e-01  -3.107315e-02    4.642582111000   4.18396662337e+00    1 5.24234000000e-04 1.63429400000e-03 0.00000000000e+00  -2.73571830000e-02 4.662474e-03  -1.557437e-03   0.157798192000  -0.00000000000e+00
12  4  0.02307717595   32.943959430000 1.17413e+00  -2.147040e-01   35.010673630000   4.27217823967e+01    1 8.47394000000e-03 8.17429000000e-03 0.00000000000e+00  -1.86008600000e-01 3.204189e-02  -1.204717e-02   1.157477140000  -0.00000000000e+00
12  2  0.02307717595  341.606836700000 1.15128e+01  -1.927385e+00  369.587296600000   5.78394012683e+02    1 8.41778000000e-02 3.68173000000e-02 0.00000000000e+00  -1.68398930000e+00 2.852111e-01  -1.224002e-01  11.391852600000  -0.00000000000e+00
12  0  0.02307717595  443.252062200000 1.69658e+01  -4.113975e+00  479.945031300000   7.58493381125e+02    0 6.39084700000e-01 7.09694000000e-02 0.00000000000e+00  -3.25302440000e+00 3.804073e-01  -1.508963e-01  16.255770000000  -0.00000000000e+00
13 13  0.04213716748    0.015858474750 2.65337e-02  -2.505013e-02    0.015720828850  -2.84532722889e-03    0 2.46626813300e-02 1.89040290000e-04 5.23176030000e-04  -0.00000000000e+00 0.000000e+00  -1.984039e-04   0.001158766480  -0.00000000000e+00
13 11  0.04213716748    0.084447369180 6.91270e-02  -6.662957e-02    0.085560436630   2.30086121205e-02    0 6.51219228210e-02 7.19795600000e-05 0.00000000000e+00  -1.25145396000e-03 0.000000e+00  -1.842106e-04   0.003933077280  -0.00000000000e+00
13  9  0.04213716748    0.519132117700 5.61623e-02  -5.478411e-02    0.537051220200   3.70412124593e-01    0 3.78626717000e-02 9.59166100000e-04 0.00000000000e+00  -1.18020368000e-02 4.146731e-04  -4.160233e-03   0.017340413400  -0.00000000000e+00
13  7  0.04213716748    3.465448518000 3.25782e-01  -2.087716e-01    3.618860578000   3.17123511531e+00    0 1.84960650000e-01 1.47820900000e-03 0.00000000000e+00  -1.97756310000e-02 1.305764e-02  -2.557083e-03   0.139343039000  -0.00000000000e+00
13  5  0.04213716748   24.743682340000 1.06482e+00  -3.065842e-01   26.284503190000   3.18508543977e+01    0 1.25813180000e-01 6.23151000000e-03 0.00000000000e+00  -1.65845810000e-01 2.664252e-02  -8.693750e-03   0.932780090000  -0.00000000000e+00
13  3  0.04213716748  199.342891500000 7.44909e+00  -1.420805e+00  215.374009300000   3.31384923095e+02    1 9.59550000000e-02 3.15521000000e-02 0.00000000000e+00  -1.21504210000e+00 1.977630e-01  -7.825580e-02   7.321583400000  -0.00000000000e+00
13  1  0.04213716748  323.104124800000 1.24247e+01  -2.747916e+00  349.467539200000   5.44967491504e+02    0 6.28911100000e-01 5.18932000000e-02 0.00000000000e+00  -1.94556350000e+00 3.176313e-01  -1.215486e-01  11.743880400000  -0.00000000000e+00
14 14 -0.02229156374    0.009497819021 1.59908e-02  -1.474548e-02    0.008511967196  -2.03788928063e-02    0 1.39642563400e-02 8.65169700000e-05 3.93463660000e-04  -0.00000000000e+00 0.000000e+00  -6.947046e-04   0.001546602670  -1.66126026000e-04
14 12 -0.02229156374    0.073490337860 2.39101e-02  -2.226961e-02    0.073279792900  -4.35224955915e-03    0 1.84094470700e-02 8.72326600000e-04 9.14274410000e-04  -1.71449468000e-03 0.000000e+00  -1.273346e-03   0.003714068710  -0.00000000000e+00
14 10 -0.02229156374    0.451136235000 8.07070e-02  -4.446662e-02    0.475964269200   5.13229102713e-01    0 3.20348803000e-02 1.24317348000e-02 2.09005953000e-02  -0.00000000000e+00 1.289471e-02  -0.000000e+00   0.015339785700  -0.00000000000e+00
14  8 -0.02229156374    2.901527872000 1.47453e-01  -1.119264e-01    3.039398732000   2.84997745685e+00    1 4.23653690000e-02 4.50343700000e-03 0.00000000000e+00  -5.96451780000e-02 0.000000e+00  -5.412408e-03   0.100583722000  -0.00000000000e+00
14  6 -0.02229156374   19.272132600000 8.94678e-01  -2.742937e-01   20.435712630000   2.40527755810e+01    0 8.52198900000e-02 2.60952000000e-03 0.00000000000e+00  -1.54455250000e-01 5.606450e-03  -3.200905e-02   0.806848330000  -0.00000000000e+00
14  4 -0.02229156374  140.808329300000 5.68646e+00  -1.180674e+00  152.002283000000   2.31394187996e+02    1 5.35092000000e-02 3.23532000000e-02 0.00000000000e+00  -1.03472660000e+00 1.613910e-01  -6.008510e-02   5.600596900000  -0.00000000000e+00
14  2 -0.02229156374 1425.133836000000 5.52372e+01  -1.047909e+01 1566.866119000000   2.92979830153e+03    1 3.89777000000e-01 9.91289999999e-02 0.00000000000e+00  -9.41766800000e+00 1.575351e+00  -5.725110e-01  54.748323000000  -0.00000000000e+00
14  0 -0.02229156374 1880.250099000000 8.05933e+01  -1.855263e+01 2069.075414000000   3.90327507229e+03    0 2.37280000000e+00 2.25792000000e-01 0.00000000000e+00  -1.53130130000e+01 2.100199e+00  -6.410270e-01  77.994757000000  -0.00000000000e+00
15 15  0.14558292420    0.010260434220 8.12105e-01  -8.254026e-01    0.009586749142  -1.39259832376e-02    0 8.10086007605e-01 3.47096756000e-04 3.76081907000e-04  -0.00000000000e+00 1.296215e-03  -1.367199e-02   0.001211619168  -1.49695356530e-02
15 13  0.14558292420    0.080952773350 1.38884e+00  -1.392780e+00    0.083167806560   4.57877372687e-02    0 1.38846385026e+00 1.75789270000e-04 0.00000000000e+00  -2.65663040000e-03 2.031866e-04  -4.124822e-04   0.000000000000  -1.48323306000e-03
15 11  0.14558292420    0.426730796300 1.86466e+00  -1.933193e+00    0.443332996900   3.43189978246e-01    0 1.86449510910e+00 1.61037100000e-04 0.00000000000e+00  -3.09680214000e-02 0.000000e+00  -1.529546e-02   0.000000000000  -3.75690374000e-02
15  9  0.14558292420    2.330440330000 5.26397e-01  -4.543609e-01    2.440273716000   2.27040488548e+00    0 4.33012924000e-01 6.02268300000e-03 0.00000000000e+00  -1.20233210000e-02 1.048667e-03  -3.301971e-03   0.087361835000  -0.00000000000e+00
15  7  0.14558292420   15.394586490000 2.89822e+00  -2.327197e+00   16.322337350000   1.91778671474e+01    0 2.22006364000e+00 7.73603000000e-03 0.00000000000e+00  -9.93970200000e-02 3.299253e-02  -0.000000e+00   0.670423080000  -0.00000000000e+00
15  5  0.14558292420  108.875366500000 7.32442e+00  -3.753496e+00  117.442523500000   1.77094741553e+02    0 2.80133650000e+00 2.45853000000e-02 0.00000000000e+00  -7.79749700000e-01 0.000000e+00  -1.478241e-01   4.498494200000  -0.00000000000e+00
15  3  0.14558292420  852.580363500000 3.66065e+01  -8.303628e+00  935.899053400000   1.72231019629e+03    0 1.47446590000e+00 1.02051300000e-01 0.00000000000e+00  -6.37273860000e+00 1.086164e+00  -3.543726e-01  35.029961100000  -0.00000000000e+00
15  1  0.14558292420 1417.953529000000 6.46353e+01  -1.811819e+01 1558.373208000000   2.90266499860e+03    0 6.90268400000e+00 1.42501000000e-01 0.00000000000e+00  -1.05472190000e+01 1.854291e+00  -5.257870e-01  57.590148000000  -0.00000000000e+00
16 16  2.17433881600    0.014549522580 6.81983e-01  -6.740241e-01    0.018654101505   8.48472070612e-02    0 6.52525564835e-01 1.06470647800e-02 1.20448361450e-02  -0.00000000000e+00 6.765507e-03  -0.000000e+00   0.000000000000  -1.08514947400e-02
16 14  2.17433881600    0.084180934260 9.50997e-01  -9.904535e-01    0.086516472690   4.82787434206e-02    0 9.33981782570e-01 3.43434148000e-03 0.00000000000e+00  -3.78060636500e-02 1.358071e-02  -1.523130e-02   0.000000000000  -1.31220195200e-02
16 12  2.17433881600    0.352933079100 2.90013e-01  -3.634171e-01    0.352599074600  -6.90432550786e-03    0 2.30247004100e-01 9.14435720000e-03 2.21554319000e-02  -7.99811080000e-02 2.846579e-02  -1.980224e-02   0.000000000000  -4.40446645000e-02
16 10  2.17433881600    1.983727344000 1.44487e+00  -1.050875e+00    1.962973875000  -4.29002320008e-01    0 8.89977079000e-01 1.98414810000e-02 1.33072970000e-01  -0.00000000000e+00 0.000000e+00  -1.410565e-01   0.401980009000  -0.00000000000e+00
16  8  2.17433881600   12.957283390000 1.79661e+00  -2.237328e+00   13.618767330000   1.36737691857e+01    0 8.97690960000e-01 2.40143200000e-01 0.00000000000e+00  -6.21186730000e-01 0.000000e+00  -4.783072e-01   0.658780100000  -0.00000000000e+00
16  6  2.17433881600   84.652982280000 4.58278e+00  -3.800843e+00   91.338687110000   1.38202576300e+02    0 1.08674594000e+00 7.52292800000e-02 0.00000000000e+00  -1.55398382000e+00 0.000000e+00  -1.084884e+00   3.420802880000  -0.00000000000e+00
16  4  2.17433881600  613.748429700000 2.82296e+01  -8.060370e+00  672.773381200000   1.22012571160e+03    1 8.25577400000e-01 3.99142200000e-01 0.00000000000e+00  -6.01523220000e+00 0.000000e+00  -8.204181e-01  27.004868900000  -0.00000000000e+00
16  2  2.17433881600 6086.486937000000 2.62315e+02  -5.329008e+01 6800.866570000000   1.47671948205e+04    1 1.46395800000e+00 4.30633000000e-01 0.00000000000e+00  -4.88324600000e+01 8.856332e+00  -2.563027e+00 260.419958000000  -0.00000000000e+00
16  0  2.17433881600 8130.980274000000 3.84082e+02  -8.589180e+01 9093.245455000000   1.98913249208e+04    0 1.12180920000e+01 9.66363000000e-01 0.00000000000e+00  -7.15723690000e+01 1.127616e+01  -2.134975e+00 371.897833000001  -0.00000000000e+00


==> solar_2019_12_02.txt <==
Title: The Static Tidal Response of Jupiter After Juno
Authors: Wahl S.M., Hubbard W.B., Militzer B.
Table: Solar static Love numbers
================================================================================
--------------------------------------------------------------------------------
Byte-by-byte Description of file: solar_2019_12_02.txt
--------------------------------------------------------------------------------
 Bytes Format Units  Label     Explanations
--------------------------------------------------------------------------------
  1-  2   I2     ---    n          [2/16] Harmonic expansion degree
  4-  5   I2     ---    m          [0/16] Harmonic expansion order
  7- 23   E17.10 ---    knm_nonrot Love number knm of a non-rotating analogue
                                 planet
 25- 41   E17.10 ---    knm_peri   Love number knm of the reference model at
                                 perijove
 43- 59   E17.12 ---    e_knm_peri [+/-] Numerical error of 'knm_peri'
 61- 79   E19.12 ---    knm_apo    Love number knm of the reference model at
                                 apjove
 81- 99   E19.12 1/R_J  dknm_dR    Derivate of knm with orbital separation in
                                 Jupiter radii
101-104   I4     ---    non_linear [0/1] Nonlinearity of knm with q_tid resolved
106-122   E17.12 ---    e_knm_num  [+/-] Numerical error of 'knm_peri'
124-140   E17.12 ---    e_knm_qrot [+/-] Estimated error from uncertainty in
                                 q_rot
--------------------------------------------------------------------------------
 2  2   5.363689957e-01   5.891855301e-01 9.14717000000e-05   5.89187772500e-01   1.87780681044e-12    0 4.55999999982e-08 9.14261000000e-05
 2  0   5.363689957e-01   4.690492745e-01 1.31359860000e-03   4.69054896300e-01  -3.75561372511e-12    0 1.22979160000e-03 8.38070000000e-05
 3  3   2.057803614e-01   2.392113186e-01 8.75730000000e-05   2.39201582100e-01  -5.26940773015e-09    0 3.42212000000e-05 5.33518000000e-05
 3  1   2.057803614e-01   1.896648483e-01 6.05558000000e-05   1.89660413700e-01   6.54134020913e-10    0 1.53623000000e-05 4.51935000000e-05
 4  4  -3.716205877e-01  -7.551196229e-02 9.98504539000e-02  -7.04375092500e-01   2.10949836023e-04    1 0.00000000000e+00 9.98504539000e-02
 4  2  -3.716205877e-01   5.081439460e+06 7.90259000001e+02   6.18048617400e+06   1.03182321639e+03    1 0.00000000000e+00 7.90259000001e+02
 4  0  -3.716205877e-01   5.349297969e+06 1.43611510000e+04   6.50973389800e+06   1.08944871496e+03    0 1.34074240000e+04 9.53727000000e+02
 5  5   1.769165159e+05   9.876662352e+02 5.89391537700e+02   1.42763161270e+03   4.32999764354e-01    0 5.62639601000e+02 2.67519367000e+01
 5  3   1.769165159e+05   2.314558529e+06 2.88552300000e+03   2.81506098400e+06   4.69623213171e+02    0 2.32732300000e+03 5.58200000000e+02
 5  1   1.769165159e+05   2.724328762e+06 2.13841500000e+03   3.31378980600e+06   5.53228988426e+02    0 1.51639400000e+03 6.22021000000e+02
 6  6  -1.576546987e+08  -8.876143056e+05 1.08578813020e+06  -6.36001794200e+05  -1.02930777204e+02    0 9.73721339400e+05 1.12066790800e+05
 6  4  -1.576546987e+08   1.535641712e+07 5.60309516240e+07   5.35518852040e+07   5.32832097364e+04    0 3.59444523240e+07 2.00864993000e+07
 6  2  -1.576546987e+08   5.110411687e+13 7.91707000000e+09   7.56117481000e+13   2.30027765628e+10    1 0.00000000000e+00 7.91707000000e+09
 6  0  -1.576546987e+08   5.979002533e+13 1.45947980000e+11   8.87114090200e+13   2.71423278830e+10    0 1.32493890000e+11 1.34540900000e+10
 7  7   6.644429373e+12   3.369719696e+09 4.26482843190e+09  -1.96367786540e+10  -2.06471920628e+07    0 3.12704067990e+09 1.13778775200e+09
 7  5   6.644429373e+12   1.431927735e+10 9.97136024200e+10   1.23897811310e+11   1.00561473172e+08    0 9.61992348700e+10 3.51436755000e+09
 7  3   6.644429373e+12   2.493636513e+13 1.09626890000e+11   3.68258501100e+13   1.11532894491e+10    0 1.00890350000e+11 8.73654000000e+09
 7  1   6.644429373e+12   3.492394195e+13 1.52014530000e+11   5.16029937500e+13   1.56510481458e+10    0 1.43205850000e+11 8.80868000000e+09
 8  8   3.178753878e+15   8.126108219e+12 3.64463753000e+13   2.29891329170e+13   1.22978979098e+10    0 3.13188569100e+13 5.12751839000e+12
 8  6   3.178753878e+15   7.961527952e+12 6.14113887900e+13  -7.60196499000e+12   2.57093954358e+09    0 2.71137300000e+12 5.87000157900e+13
 8  4   3.178753878e+15  -2.250146411e+14 1.39963983306e+15   6.81642043600e+13   6.04851311365e+11    0 5.27920037860e+14 8.71719795200e+14
 8  2   3.178753878e+15   5.651253237e+20 8.23359000000e+16   1.01719873210e+21   4.24267316755e+17    0 3.12980000001e+15 7.92061000000e+16
 8  0   3.178753878e+15   7.024081763e+20 1.52355550000e+18   1.26860026410e+21   5.31340766588e+17    0 1.37710360000e+18 1.46451900000e+17
 9  9   8.424668360e+20   1.192010928e+17 2.79874044190e+18   1.52208685274e+19   1.42756090380e+16    0 2.79857426710e+18 1.66174800000e+14
 9  7   8.424668360e+20  -1.016262636e+17 2.43771812151e+18   1.18672628000e+16  -4.05097536762e+14    0 2.08955451900e+18 3.48163602510e+17
 9  5   8.424668360e+20   1.459550301e+18 6.35535225900e+18   7.16199345400e+18   5.27812575834e+15    0 5.95402130400e+18 4.01330955000e+17
 9  3   8.424668360e+20   2.883448296e+20 5.17803400000e+17   5.17957613800e+20   2.15742920485e+17    0 6.46472000000e+16 4.53156200000e+17
 9  1   8.424668360e+20   4.448893208e+20 7.82409330000e+18   7.93504935400e+20   3.27444788676e+17    0 7.74245120000e+18 8.16421000000e+16
10 10   2.378537774e+23   2.893179234e+20 2.72056289390e+21   4.98559424810e+21   5.73279930237e+18    0 2.20991402390e+21 5.10648870000e+20
10  8   2.378537774e+23  -1.704646214e+21 9.05649787300e+21   3.52640978800e+21   4.64745109407e+18    0 8.26528936500e+21 7.91208508000e+20
10  6   2.378537774e+23  -9.264167711e+20 9.72969319900e+21  -5.48289941400e+21   2.41041319581e+18    0 5.91244790000e+19 9.67056872000e+21
10  4   2.378537774e+23  -5.831646049e+21 1.02362817934e+23  -1.06378844197e+23  -9.57413327430e+19    0 6.63396629470e+22 3.60231549870e+22
10  2   2.378537774e+23   6.661324678e+27 9.12150000000e+23   1.45865692220e+28   7.43761416995e+24    0 1.19666000000e+23 7.92484000000e+23
10  0   2.378537774e+23   8.596978869e+27 1.67305560000e+25   1.88963787450e+28   9.66550848015e+24    0 1.51727160000e+25 1.55784000000e+24
11 11  -8.197954454e+28  -7.702304868e+24 4.94102629840e+26  -9.51676425870e+26  -8.98320040839e+23    0 4.72561334210e+26 2.15412956300e+25
11  9  -8.197954454e+28   2.164307227e+25 3.98384057969e+26  -1.61018559446e+26  -1.48542060893e+23    0 3.94940916220e+26 3.44314174920e+24
11  7  -8.197954454e+28  -3.783506401e+24 2.43662702704e+26  -4.06664628170e+26  -3.91380572056e+23    0 2.42254460630e+26 1.40824207400e+24
11  5  -8.197954454e+28   3.857013966e+25 2.23161377710e+26   4.03491024100e+25  -1.43560529874e+22    0 2.17571727140e+26 5.58965057000e+24
11  3  -8.197954454e+28   3.515552495e+27 1.02935515000e+26   7.80080633400e+27   4.00205883402e+24    0 5.73646600000e+25 4.55708550000e+25
11  1  -8.197954454e+28   5.710166256e+27 4.59285857000e+26   1.17763735550e+28   5.70235275398e+24    0 4.43568649000e+26 1.57172080000e+25
12 12  -6.371075763e+31  -3.035619060e+28 3.92698473513e+29  -6.23155775493e+29  -5.79451872683e+26    0 1.87185155620e+29 2.05513317893e+29
12 10  -6.371075763e+31   6.124795122e+28 1.63300850250e+29  -6.20939270000e+28  -1.83638488528e+26    0 1.17330465000e+29 4.59703852500e+28
12  8  -6.371075763e+31  -1.454864795e+29 4.14009286420e+29   7.31401290380e+29   6.98119939956e+26    0 2.56047955500e+29 1.57961330920e+29
12  6  -6.371075763e+31  -1.800980030e+27 4.98375506090e+29   5.42724685600e+29   3.79583501217e+26    0 3.42917044200e+29 1.55458461890e+29
12  4  -6.371075763e+31  -4.961503537e+29 1.13301335410e+30  -7.72974135540e+30  -6.46462258251e+27    0 1.00987731100e+30 1.23136043100e+29
12  2  -6.371075763e+31   8.217924507e+34 8.72850000000e+30   2.18918855930e+35   1.28327309877e+32    0 1.87228000000e+30 6.85622000000e+30
12  0  -6.371075763e+31   1.088098976e+35 1.89370000000e+32   2.91026204400e+35   1.71008159202e+32    0 1.74306300000e+32 1.50637000000e+31
13 13  -1.186266900e+36   3.334824455e+32 3.03157385934e+34   8.10639568832e+34   7.68331127317e+31    0 2.85730571697e+34 1.74268142370e+33
13 11  -1.186266900e+36  -2.527707831e+33 6.70033336988e+33  -1.35314362887e+34  -1.26648111472e+31    0 6.00043427800e+33 6.99899091880e+32
13  9  -1.186266900e+36   3.836058403e+32 1.10854059744e+34  -1.56914645701e+34  -1.49652702531e+31    0 1.10463171240e+34 3.90888504000e+31
13  7  -1.186266900e+36  -6.704188372e+32 4.27590570490e+33   1.85524787467e+34   1.70482299689e+31    0 2.83486913620e+33 1.44103656870e+33
13  5  -1.186266900e+36  -4.682865997e+32 1.84997373873e+34  -2.95211107440e+34  -2.93809488945e+31    0 1.68924839463e+34 1.60725344100e+33
13  3  -1.186266900e+36   4.598631500e+34 2.56053216700e+34   1.72164341820e+35   1.15965942254e+32    0 2.07082043400e+34 4.89711733000e+33
13  1  -1.186266900e+36   7.377518042e+34 9.88775848000e+33   2.20255845950e+35   1.33648894865e+32    0 7.99799724000e+33 1.88976124000e+33
14 14  -4.955418392e+39  -2.146459837e+37 2.42135839760e+37   7.43207471430e+37   7.52592503818e+34    0 2.02258799030e+37 3.98770407300e+36
14 12  -4.955418392e+39  -1.579770695e+37 1.39954273052e+37   3.66559610590e+37   3.99578726048e+34    0 7.52813247000e+36 6.46729483520e+36
14 10  -4.955418392e+39  -9.180354366e+36 1.04422101610e+37  -9.14324514210e+37  -8.37690157943e+34    0 4.49138349000e+36 5.95082667100e+36
14  8  -4.955418392e+39  -1.202150316e+37 7.39533721300e+36   4.64491404200e+37   5.41541948900e+34    0 4.29527833000e+36 3.10005888300e+36
14  6  -4.955418392e+39   2.345692392e+37 1.64552728030e+37   6.59619189200e+37   4.91055523688e+34    0 1.63338161030e+37 1.21456700000e+35
14  4  -4.955418392e+39  -1.058771313e+38 9.87665591130e+37  -1.36312469447e+38  -1.51204650262e+35    0 3.35001791130e+37 6.52663800000e+37
14  2  -4.955418392e+39   1.049085043e+42 1.59028000000e+38   3.39937491500e+42   2.20595694794e+39    0 8.15400000001e+37 7.74880000000e+37
14  0  -4.955418392e+39   1.414799868e+42 2.09263300000e+39   4.60380793200e+42   2.99299315241e+39    0 1.99063700000e+39 1.01996000000e+38
15 15  -1.790959654e+44  -2.496346191e+41 1.82954851597e+42  -7.78251064867e+42  -7.30323472982e+39    0 1.60615367170e+42 2.23394844274e+41
15 13  -1.790959654e+44   4.584469518e+41 4.37907991250e+41   7.07924955350e+41   7.00209627279e+38    0 4.10762208200e+41 2.71457830500e+40
15 11  -1.790959654e+44  -1.486440794e+41 3.95569135310e+41   2.48318751901e+42   2.36678158128e+39    0 2.60300298520e+41 1.35268836790e+41
15  9  -1.790959654e+44  -8.149306819e+40 6.59971741410e+41   1.88114716810e+41   2.54853012133e+38    0 6.33662878400e+41 2.63088630100e+40
15  7  -1.790959654e+44   3.877590874e+40 1.46564437170e+42   3.36605984490e+42   3.31741822193e+39    0 1.33564354770e+42 1.30000824000e+41
15  5  -1.790959654e+44  -1.215521202e+41 9.94896350280e+41  -2.65981920350e+42  -2.36046294352e+39    0 7.52663119300e+41 2.42233230980e+41
15  3  -1.790959654e+44   5.941617137e+41 1.40669309150e+42   5.70157215080e+42   4.81429706751e+39    0 1.37589960400e+42 3.07934875000e+40
15  1  -1.790959654e+44   1.162591904e+42 2.32382845500e+42   8.89752237000e+42   7.35915430752e+39    0 2.30319303400e+42 2.06354210000e+40
16 16  -1.922535988e+47   1.165774983e+45 2.23419117322e+45  -1.16154296370e+46  -9.28453641446e+42    0 4.80924769000e+44 1.75326640422e+45
16 14  -1.922535988e+47  -1.419013160e+44 1.22486604870e+45  -4.56553817770e+45  -3.76441056901e+42    0 1.00086392710e+45 2.24002121600e+44
16 12  -1.922535988e+47   1.201198342e+45 2.41262521680e+45  -5.94912112130e+45  -6.12986740825e+42    0 2.26833661350e+45 1.44288603300e+44
16 10  -1.922535988e+47  -1.695370215e+44 3.11976604930e+45   3.15636808830e+45   5.35482833155e+41    0 1.23613770300e+44 2.99615227900e+45
16  8  -1.922535988e+47  -1.498583506e+45 2.20151183410e+45  -4.48126528830e+45  -2.79994552792e+42    0 1.19093471750e+45 1.01057711660e+45
16  6  -1.922535988e+47   1.751621004e+45 2.09480587090e+45  -7.13979305300e+44   1.62996894596e+41    0 7.75974828900e+44 1.31883104200e+45
16  4  -1.922535988e+47  -3.660792023e+45 2.71171430318e+45   1.36145713790e+45   9.68333959801e+41    0 2.39323708928e+45 3.18477213900e+44
16  2  -1.922535988e+47   1.375270598e+49 5.19359000000e+45   5.41970284300e+49   3.79649853710e+46    0 3.04018000000e+45 2.15341000000e+45
16  0  -1.922535988e+47   1.880088683e+49 2.25616500000e+46   7.44223830900e+49   5.22066405335e+46    0 1.88897000000e+46 3.67195000000e+45

